When Should an Agent Refresh? Adaptive Index Reuse for Efficient Long-Horizon Reasoning

Language agents read code, tool output, and dialogue in contexts that grow at every step. Dynamic sparse attention lets a small indexer choose the earlier tokens each query attends to, but the indexer still scores the whole prefix at every layer. Cross-layer reuse methods such as IndexCache rerun the indexer at only some layers, with one fixed pattern for every input. In an agent, the relevant evidence can change abruptly when a traceback or test result arrives, so fresh selections matter more at some steps than at others. We propose Adaptive Index Reuse (AIR), which keeps IndexCache's execution and learns, for each segment of an agent episode, how many layers refresh their selection. A small controller reads signals from completed computation and the latest tool event, chooses a pattern from a nested library, and learns from terminal task reward under an expected compute budget. On Qwen3-4B-Instruct-2507 with a 128K context, AIR improves success over the strongest static schedule at matched cost on SWE-bench Verified (27.0% to 32.4%), Terminal-Bench 2.0, and three $\tau^2$-bench domains, and it lowers time per successful task on all five. Across 50 backbone, context, and benchmark settings, it matches or exceeds that schedule in 44.

==> repair_pool/exclusion_rules.json <==
{
  "verified_owners": ["astropy", "django", "matplotlib", "mwaskom", "pallets", "psf", "pydata",
                      "pylint-dev", "pytest-dev", "scikit-learn", "sphinx-doc", "sympy"],
  "historical_namespaces": {
    "pycqa": {
      "transfer": "PyCQA/pylint -> pylint-dev/pylint",
      "evidence": "GitHub API: /repos/PyCQA/pylint returns 301 to repository id 47671127, which is pylint-dev/pylint (checked 2026-10-07)",
      "scope": "owner-group exclusion: every task whose canonical owner is PyCQA is excluded, including repositories that never moved (e.g. PyCQA/flake8)"
    },
    "kennethreitz": {
      "transfer": "kennethreitz/requests -> psf/requests",
      "evidence": "Project history. GitHub no longer redirects: kennethreitz/requests is now a fork of psf/requests created 2021-01-21, and the original repository (id 1362490, created 2011-02-13) is psf/requests (checked 2026-10-07)",
      "scope": "owner-group exclusion: every task whose canonical owner is kennethreitz is excluded (e.g. kennethreitz/records)"
    }
  },
  "language": "Python only; a repository's language is the majority language of its tasks' patched files",
  "cross_source_duplicates": "a SWE-smith task is dropped when it matches a SWE-Gym task by (current GitHub repository, pull-request number), by identical normalized nonempty issue text, or by identical normalized patch; the SWE-Gym copy is kept",
  "empty_issue": "a SWE-smith task is dropped when its problem_statement is empty or whitespace-only",
  "reason_order": ["verified_owner", "historical_namespace", "non_python", "cross_source_duplicate", "empty_issue"]
}


==> repair_pool/github_repo_meta.jsonl <==
{"archived":false,"fork":false,"full_name":"Cog-Creators/Red-DiscordBot","language":"Python","parent":null,"query":"Cog-Creators/Red-DiscordBot"}
{"archived":false,"fork":false,"full_name":"ContentSquare/chproxy","language":"Go","parent":null,"query":"ContentSquare/chproxy"}
{"archived":false,"fork":false,"full_name":"HDT3213/godis","language":"Go","parent":null,"query":"HDT3213/godis"}
{"archived":false,"fork":false,"full_name":"HDT3213/rdb","language":"Go","parent":null,"query":"HDT3213/rdb"}
{"archived":false,"fork":false,"full_name":"HIPS/autograd","language":"Python","parent":null,"query":"HIPS/autograd"}
{"archived":false,"fork":false,"full_name":"Instagram/MonkeyType","language":"Python","parent":null,"query":"Instagram/MonkeyType"}
{"archived":false,"fork":false,"full_name":"Knio/dominate","language":"Python","parent":null,"query":"Knio/dominate"}
{"archived":false,"fork":false,"full_name":"Masterminds/squirrel","language":"Go","parent":null,"query":"Masterminds/squirrel"}
{"archived":false,"fork":false,"full_name":"Mimino666/langdetect","language":"Python","parent":null,"query":"Mimino666/langdetect"}
{"archived":false,"fork":false,"full_name":"Project-MONAI/MONAI","language":"Python","parent":null,"query":"Project-MONAI/MONAI"}
{"archived":false,"fork":false,"full_name":"PyCQA/flake8","language":"Python","parent":null,"query":"PyCQA/flake8"}
{"archived":false,"fork":false,"full_name":"RoaringBitmap/roaring","language":"Go","parent":null,"query":"RoaringBitmap/roaring"}
{"archived":false,"fork":false,"full_name":"Suor/funcy","language":"Python","parent":null,"query":"Suor/funcy"}
{"archived":false,"fork":false,"full_name":"VictoriaMetrics/fastcache","language":"Go","parent":null,"query":"VictoriaMetrics/fastcache"}
{"archived":false,"fork":false,"full_name":"VinGarcia/ksql","language":"Go","parent":null,"query":"VinGarcia/ksql"}
{"archived":false,"fork":false,"full_name":"Workiva/go-datastructures","language":"Go","parent":null,"query":"Workiva/go-datastructures"}
{"archived":false,"fork":false,"full_name":"adrienverge/yamllint","language":"Python","parent":null,"query":"adrienverge/yamllint"}
{"archived":false,"fork":false,"full_name":"agronholm/exceptiongroup","language":"Python","parent":null,"query":"agronholm/exceptiongroup"}
{"archived":false,"fork":false,"full_name":"agronholm/typeguard","language":"Python","parent":null,"query":"agronholm/typeguard"}
{"archived":true,"fork":false,"full_name":"aio-libs-abandoned/async-timeout","language":"Python","parent":null,"query":"aio-libs/async-timeout"}
{"archived":false,"fork":false,"full_name":"akrylysov/pogreb","language":"Go","parent":null,"query":"akrylysov/pogreb"}
{"archived":false,"fork":false,"full_name":"alanjds/drf-nested-routers","language":"Python","parent":null,"query":"alanjds/drf-nested-routers"}
{"archived":false,"fork":false,"full_name":"alecthomas/voluptuous","language":"Python","parent":null,"query":"alecthomas/voluptuous"}
{"archived":false,"fork":false,"full_name":"allegro/bigcache","language":"Go","parent":null,"query":"allegro/bigcache"}
{"archived":false,"fork":false,"full_name":"amueller/word_cloud","language":"Python","parent":null,"query":"amueller/word_cloud"}
{"archived":false,"fork":false,"full_name":"andialbrecht/sqlparse","language":"Python","parent":null,"query":"andialbrecht/sqlparse"}
{"archived":false,"fork":false,"full_name":"antchfx/xpath","language":"Go","parent":null,"query":"antchfx/xpath"}
{"archived":false,"fork":false,"full_name":"antonmedv/fx","language":"Go","parent":null,"query":"antonmedv/fx"}
{"archived":false,"fork":false,"full_name":"ariga/atlas","language":"Go","parent":null,"query":"ariga/atlas"}
{"archived":false,"fork":false,"full_name":"arp242/goatcounter","language":"Go","parent":null,"query":"arp242/goatcounter"}
{"archived":false,"fork":false,"full_name":"arrow-py/arrow","language":"Python","parent":null,"query":"arrow-py/arrow"}
{"archived":false,"fork":false,"full_name":"astropy/astropy","language":"Python","parent":null,"query":"astropy/astropy"}
{"archived":false,"fork":false,"full_name":"benoitc/gunicorn","language":"Python","parent":null,"query":"benoitc/gunicorn"}
{"archived":false,"fork":false,"full_name":"bits-and-blooms/bitset","language":"Go","parent":null,"query":"bits-and-blooms/bitset"}
{"archived":false,"fork":false,"full_name":"blevesearch/bleve","language":"Go","parent":null,"query":"blevesearch/bleve"}
{"archived":false,"fork":false,"full_name":"bluele/gcache","language":"Go","parent":null,"query":"bluele/gcache"}
{"archived":false,"fork":false,"full_name":"bojanz/address","language":"Go","parent":null,"query":"bojanz/address"}
{"archived":false,"fork":false,"full_name":"bokeh/bokeh","language":"TypeScript","parent":null,"query":"bokeh/bokeh"}
{"archived":false,"fork":false,"full_name":"borntyping/python-colorlog","language":"Python","parent":null,"query":"borntyping/python-colorlog"}
{"archived":false,"fork":false,"full_name":"bottlepy/bottle","language":"Python","parent":null,"query":"bottlepy/bottle"}
{"archived":false,"fork":true,"full_name":"buriy/python-readability","language":"HTML","parent":"timbertson/python-readability","query":"buriy/python-readability"}
{"archived":false,"fork":false,"full_name":"burnash/gspread","language":"Python","parent":null,"query":"burnash/gspread"}
{"archived":false,"fork":false,"full_name":"bytedance/sonic","language":"Go","parent":null,"query":"bytedance/sonic"}
{"archived":false,"fork":false,"full_name":"c-bata/go-prompt","language":"Go","parent":null,"query":"c-bata/go-prompt"}
{"archived":false,"fork":false,"full_name":"caarlos0/env","language":"Go","parent":null,"query":"caarlos0/env"}
{"archived":false,"fork":false,"full_name":"caddyserver/caddy","language":"Go","parent":null,"query":"caddyserver/caddy"}
{"archived":false,"fork":false,"full_name":"cantools/cantools","language":"Python","parent":null,"query":"cantools/cantools"}
{"archived":false,"fork":false,"full_name":"chardet/chardet","language":"Python","parent":null,"query":"chardet/chardet"}
{"archived":false,"fork":false,"full_name":"charmbracelet/bubbletea","language":"Go","parent":null,"query":"charmbracelet/bubbletea"}
{"archived":false,"fork":false,"full_name":"cknd/stackprinter","language":"Python","parent":null,"query":"cknd/stackprinter"}
{"archived":false,"fork":false,"full_name":"cloudpipe/cloudpickle","language":"Python","parent":null,"query":"cloudpipe/cloudpickle"}
{"archived":false,"fork":false,"full_name":"conan-io/conan","language":"Python","parent":null,"query":"conan-io/conan"}
{"archived":false,"fork":false,"full_name":"cookiecutter/cookiecutter","language":"Python","parent":null,"query":"cookiecutter/cookiecutter"}
{"archived":false,"fork":false,"full_name":"cool-RR/PySnooper","language":"Python","parent":null,"query":"cool-RR/PySnooper"}
{"archived":false,"fork":false,"full_name":"couchbase/moss","language":"Go","parent":null,"query":"couchbase/moss"}
{"archived":false,"fork":false,"full_name":"cweill/gotests","language":"Go","parent":null,"query":"cweill/gotests"}
{"archived":false,"fork":false,"full_name":"dask/dask","language":"Python","parent":null,"query":"dask/dask"}
{"archived":false,"fork":false,"full_name":"datamade/usaddress","language":"Python","parent":null,"query":"datamade/usaddress"}
{"archived":false,"fork":false,"full_name":"davidhalter/parso","language":"Python","parent":null,"query":"davidhalter/parso"}
{"archived":false,"fork":false,"full_name":"dbader/schedule","language":"Python","parent":null,"query":"dbader/schedule"}
{"archived":false,"fork":false,"full_name":"deckarep/golang-set","language":"Go","parent":null,"query":"deckarep/golang-set"}
{"archived":false,"fork":false,"full_name":"denisenkom/go-mssqldb","language":"Go","parent":null,"query":"denisenkom/go-mssqldb"}
{"archived":false,"fork":false,"full_name":"derekparker/trie","language":"Go","parent":null,"query":"derekparker/trie"}
{"archived":true,"fork":false,"full_name":"dimfeld/httptreemux","language":"Go","parent":null,"query":"dimfeld/httptreemux"}
{"archived":true,"fork":false,"full_name":"django-money/django-money","language":"Python","parent":null,"query":"django-money/django-money"}
{"archived":false,"fork":false,"full_name":"django/channels","language":"Python","parent":null,"query":"django/channels"}
{"archived":false,"fork":false,"full_name":"django/daphne","language":"Python","parent":null,"query":"django/daphne"}
{"archived":false,"fork":false,"full_name":"django/django","language":"Python","parent":null,"query":"django/django"}
{"archived":false,"fork":false,"full_name":"doctrine/dbal","language":"PHP","parent":null,"query":"doctrine/dbal"}
{"archived":false,"fork":false,"full_name":"doug-martin/goqu","language":"Go","parent":null,"query":"doug-martin/goqu"}
{"archived":false,"fork":false,"full_name":"emirpasic/gods","language":"Go","parent":null,"query":"emirpasic/gods"}
{"archived":false,"fork":false,"full_name":"Kludex/starlette","language":"Python","parent":null,"query":"encode/starlette"}
{"archived":false,"fork":false,"full_name":"erikrose/parsimonious","language":"Python","parent":null,"query":"erikrose/parsimonious"}
{"archived":false,"fork":false,"full_name":"facebookresearch/fvcore","language":"Python","parent":null,"query":"facebookresearch/fvcore"}
{"archived":false,"fork":false,"full_name":"hydra-ecosystem/hydra","language":"Python","parent":null,"query":"facebookresearch/hydra"}
{"archived":false,"fork":false,"full_name":"facelessuser/soupsieve","language":"Python","parent":null,"query":"facelessuser/soupsieve"}
{"archived":false,"fork":false,"full_name":"fatedier/frp","language":"Go","parent":null,"query":"fatedier/frp"}
{"archived":false,"fork":false,"full_name":"gawel/pyquery","language":"Python","parent":null,"query":"gawel/pyquery"}
{"archived":false,"fork":false,"full_name":"getmoto/moto","language":"Python","parent":null,"query":"getmoto/moto"}
{"archived":false,"fork":false,"full_name":"getnikola/nikola","language":"Python","parent":null,"query":"getnikola/nikola"}
{"archived":false,"fork":false,"full_name":"gin-gonic/gin","language":"Go","parent":null,"query":"gin-gonic/gin"}
{"archived":false,"fork":false,"full_name":"go-chi/chi","language":"Go","parent":null,"query":"go-chi/chi"}
{"archived":false,"fork":false,"full_name":"go-critic/go-critic","language":"Go","parent":null,"query":"go-critic/go-critic"}
{"archived":false,"fork":false,"full_name":"go-gorm/gorm","language":"Go","parent":null,"query":"go-gorm/gorm"}
{"archived":true,"fork":false,"full_name":"go-gota/gota","language":"Go","parent":null,"query":"go-gota/gota"}
{"archived":false,"fork":false,"full_name":"go-ini/ini","language":"Go","parent":null,"query":"go-ini/ini"}
{"archived":false,"fork":false,"full_name":"go-sql-driver/mysql","language":"Go","parent":null,"query":"go-sql-driver/mysql"}
{"archived":false,"fork":false,"full_name":"go-zoo/bone","language":"Go","parent":null,"query":"go-zoo/bone"}
{"archived":false,"fork":false,"full_name":"godror/godror","language":"C","parent":null,"query":"godror/godror"}
{"archived":false,"fork":false,"full_name":"golang/groupcache","language":"Go","parent":null,"query":"golang/groupcache"}
{"archived":false,"fork":false,"full_name":"google/gson","language":"Java","parent":null,"query":"google/gson"}
{"archived":false,"fork":false,"full_name":"google/textfsm","language":"Python","parent":null,"query":"google/textfsm"}
{"archived":false,"fork":false,"full_name":"gookit/color","language":"Go","parent":null,"query":"gookit/color"}
{"archived":false,"fork":false,"full_name":"gosuri/uiprogress","language":"Go","parent":null,"query":"gosuri/uiprogress"}
{"archived":false,"fork":false,"full_name":"graphql-python/graphene","language":"Python","parent":null,"query":"graphql-python/graphene"}
{"archived":false,"fork":false,"full_name":"gruns/furl","language":"Python","parent":null,"query":"gruns/furl"}
{"archived":false,"fork":false,"full_name":"gruns/icecream","language":"Python","parent":null,"query":"gruns/icecream"}
{"archived":false,"fork":false,"full_name":"gweis/isodate","language":"Python","parent":null,"query":"gweis/isodate"}
{"archived":true,"fork":false,"full_name":"hamba/avro","language":"Go","parent":null,"query":"hamba/avro"}
{"archived":false,"fork":false,"full_name":"hjson/hjson-go","language":"Go","parent":null,"query":"hjson/hjson-go"}
{"archived":false,"fork":false,"full_name":"hukkin/tomli","language":"Python","parent":null,"query":"hukkin/tomli"}
{"archived":false,"fork":false,"full_name":"dgraph-io/ristretto","language":"Go","parent":null,"query":"hypermodeinc/ristretto"}
{"archived":false,"fork":false,"full_name":"incu6us/goimports-reviser","language":"Go","parent":null,"query":"incu6us/goimports-reviser"}
{"archived":false,"fork":false,"full_name":"treeverse/dvc","language":"Python","parent":null,"query":"iterative/dvc"}
{"archived":false,"fork":false,"full_name":"jaraco/inflect","language":"Python","parent":null,"query":"jaraco/inflect"}
{"archived":false,"fork":false,"full_name":"jawah/charset_normalizer","language":"Python","parent":null,"query":"jawah/charset_normalizer"}
{"archived":false,"fork":false,"full_name":"jd/tenacity","language":"Python","parent":null,"query":"jd/tenacity"}
{"archived":false,"fork":false,"full_name":"jellydator/ttlcache","language":"Go","parent":null,"query":"jellydator/ttlcache"}
{"archived":false,"fork":false,"full_name":"jessevdk/go-flags","language":"Go","parent":null,"query":"jessevdk/go-flags"}
{"archived":false,"fork":false,"full_name":"jf-tech/omniparser","language":"Go","parent":null,"query":"jf-tech/omniparser"}
{"archived":false,"fork":false,"full_name":"john-kurkowski/tldextract","language":"Python","parent":null,"query":"john-kurkowski/tldextract"}
{"archived":false,"fork":false,"full_name":"joho/godotenv","language":"Go","parent":null,"query":"joho/godotenv"}
{"archived":false,"fork":false,"full_name":"joke2k/faker","language":"Python","parent":null,"query":"joke2k/faker"}
{"archived":false,"fork":false,"full_name":"jsvine/pdfplumber","language":"Python","parent":null,"query":"jsvine/pdfplumber"}
{"archived":false,"fork":false,"full_name":"julienschmidt/httprouter","language":"Go","parent":null,"query":"julienschmidt/httprouter"}
{"archived":false,"fork":false,"full_name":"junegunn/fzf","language":"Go","parent":null,"query":"junegunn/fzf"}
{"archived":false,"fork":false,"full_name":"kayak/pypika","language":"Python","parent":null,"query":"kayak/pypika"}
{"archived":false,"fork":false,"full_name":"keleshev/schema","language":"Python","parent":null,"query":"keleshev/schema"}
{"archived":false,"fork":false,"full_name":"kennethreitz/records","language":"Python","parent":null,"query":"kennethreitz/records"}
{"archived":false,"fork":false,"full_name":"kisielk/errcheck","language":"Go","parent":null,"query":"kisielk/errcheck"}
{"archived":false,"fork":false,"full_name":"krotik/eliasdb","language":"Go","parent":null,"query":"krotik/eliasdb"}
{"archived":false,"fork":false,"full_name":"kurtmckee/feedparser","language":"Python","parent":null,"query":"kurtmckee/feedparser"}
{"archived":false,"fork":false,"full_name":"kyoh86/richgo","language":"Go","parent":null,"query":"kyoh86/richgo"}
{"archived":false,"fork":false,"full_name":"labstack/echo","language":"Go","parent":null,"query":"labstack/echo"}
{"archived":false,"fork":false,"full_name":"ledisdb/ledisdb","language":"Go","parent":null,"query":"ledisdb/ledisdb"}
{"archived":false,"fork":false,"full_name":"leekchan/accounting","language":"Go","parent":null,"query":"leekchan/accounting"}
{"archived":false,"fork":false,"full_name":"lepture/mistune","language":"Python","parent":null,"query":"lepture/mistune"}
{"archived":false,"fork":false,"full_name":"life4/textdistance","language":"Python","parent":null,"query":"life4/textdistance"}
{"archived":false,"fork":false,"full_name":"lincolnloop/python-qrcode","language":"Python","parent":null,"query":"lincolnloop/python-qrcode"}
{"archived":false,"fork":false,"full_name":"lqs/sqlingo","language":"Go","parent":null,"query":"lqs/sqlingo"}
{"archived":false,"fork":false,"full_name":"luozhouyang/python-string-similarity","language":"Python","parent":null,"query":"luozhouyang/python-string-similarity"}
{"archived":true,"fork":false,"full_name":"madzak/python-json-logger","language":"Python","parent":null,"query":"madzak/python-json-logger"}
{"archived":false,"fork":false,"full_name":"mahmoud/boltons","language":"Python","parent":null,"query":"mahmoud/boltons"}
{"archived":false,"fork":false,"full_name":"mahmoud/glom","language":"Python","parent":null,"query":"mahmoud/glom"}
{"archived":false,"fork":false,"full_name":"markedjs/marked","language":"JavaScript","parent":null,"query":"markedjs/marked"}
{"archived":false,"fork":false,"full_name":"marshmallow-code/apispec","language":"Python","parent":null,"query":"marshmallow-code/apispec"}
{"archived":false,"fork":false,"full_name":"marshmallow-code/marshmallow","language":"Python","parent":null,"query":"marshmallow-code/marshmallow"}
{"archived":false,"fork":false,"full_name":"marshmallow-code/webargs","language":"Python","parent":null,"query":"marshmallow-code/webargs"}
{"archived":false,"fork":false,"full_name":"martinblech/xmltodict","language":"Python","parent":null,"query":"martinblech/xmltodict"}
{"archived":false,"fork":false,"full_name":"matplotlib/matplotlib","language":"Python","parent":null,"query":"matplotlib/matplotlib"}
{"archived":false,"fork":false,"full_name":"matthewwithanm/python-markdownify","language":"Python","parent":null,"query":"matthewwithanm/python-markdownify"}
{"archived":false,"fork":false,"full_name":"mattn/go-sqlite3","language":"C","parent":null,"query":"mattn/go-sqlite3"}
{"archived":false,"fork":false,"full_name":"maypok86/otter","language":"Go","parent":null,"query":"maypok86/otter"}
{"archived":false,"fork":false,"full_name":"mewwts/addict","language":"Python","parent":null,"query":"mewwts/addict"}
{"archived":false,"fork":false,"full_name":"revive-lint/revive","language":"Go","parent":null,"query":"mgechev/revive"}
{"archived":false,"fork":false,"full_name":"mibk/dupl","language":"Go","parent":null,"query":"mibk/dupl"}
{"archived":false,"fork":false,"full_name":"mido/mido","language":"Python","parent":null,"query":"mido/mido"}
{"archived":false,"fork":false,"full_name":"modin-project/modin","language":"Python","parent":null,"query":"modin-project/modin"}
{"archived":true,"fork":false,"full_name":"mozilla/bleach","language":"Python","parent":null,"query":"mozilla/bleach"}
{"archived":false,"fork":false,"full_name":"mozillazg/python-pinyin","language":"Python","parent":null,"query":"mozillazg/python-pinyin"}
{"archived":false,"fork":false,"full_name":"msiemens/tinydb","language":"Python","parent":null,"query":"msiemens/tinydb"}
{"archived":false,"fork":false,"full_name":"muesli/cache2go","language":"Go","parent":null,"query":"muesli/cache2go"}
{"archived":false,"fork":false,"full_name":"mwaskom/seaborn","language":"Python","parent":null,"query":"mwaskom/seaborn"}
{"archived":false,"fork":false,"full_name":"nalgeon/redka","language":"Go","parent":null,"query":"nalgeon/redka"}
{"archived":false,"fork":false,"full_name":"nats-io/nats-server","language":"Go","parent":null,"query":"nats-io/nats-server"}
{"archived":false,"fork":false,"full_name":"nikepan/clickhouse-bulk","language":"Go","parent":null,"query":"nikepan/clickhouse-bulk"}
{"archived":false,"fork":false,"full_name":"oauthlib/oauthlib","language":"Python","parent":null,"query":"oauthlib/oauthlib"}
{"archived":false,"fork":false,"full_name":"pallets/click","language":"Python","parent":null,"query":"pallets/click"}
{"archived":false,"fork":false,"full_name":"pallets/flask","language":"Python","parent":null,"query":"pallets/flask"}
{"archived":false,"fork":false,"full_name":"pallets/jinja","language":"Python","parent":null,"query":"pallets/jinja"}
{"archived":false,"fork":false,"full_name":"pallets/markupsafe","language":"Python","parent":null,"query":"pallets/markupsafe"}
{"archived":false,"fork":false,"full_name":"pandas-dev/pandas","language":"Python","parent":null,"query":"pandas-dev/pandas"}
{"archived":false,"fork":false,"full_name":"paramiko/paramiko","language":"Python","parent":null,"query":"paramiko/paramiko"}
{"archived":false,"fork":false,"full_name":"pdfminer/pdfminer.six","language":"Python","parent":null,"query":"pdfminer/pdfminer.six"}
{"archived":false,"fork":false,"full_name":"peterbourgon/diskv","language":"Go","parent":null,"query":"peterbourgon/diskv"}
{"archived":false,"fork":false,"full_name":"peterh/liner","language":"Go","parent":null,"query":"peterh/liner"}
{"archived":false,"fork":false,"full_name":"pexpect/ptyprocess","language":"Python","parent":null,"query":"pexpect/ptyprocess"}
{"archived":false,"fork":false,"full_name":"plar/go-adaptive-radix-tree","language":"Go","parent":null,"query":"plar/go-adaptive-radix-tree"}
{"archived":false,"fork":false,"full_name":"pndurette/gTTS","language":"Python","parent":null,"query":"pndurette/gTTS"}
{"archived":false,"fork":false,"full_name":"presmihaylov/todocheck","language":"Go","parent":null,"query":"presmihaylov/todocheck"}
{"archived":false,"fork":false,"full_name":"prest/prest","language":"Go","parent":null,"query":"prest/prest"}
{"archived":false,"fork":false,"full_name":"prettytable/prettytable","language":"Python","parent":null,"query":"prettytable/prettytable"}
{"archived":false,"fork":false,"full_name":"psampaz/go-mod-outdated","language":"Go","parent":null,"query":"psampaz/go-mod-outdated"}
{"archived":false,"fork":false,"full_name":"psf/requests","language":"Python","parent":null,"query":"psf/requests"}
{"archived":false,"fork":false,"full_name":"pudo/dataset","language":"Python","parent":null,"query":"pudo/dataset"}
{"archived":false,"fork":false,"full_name":"pwaller/pyfiglet","language":"Python","parent":null,"query":"pwaller/pyfiglet"}
{"archived":false,"fork":true,"full_name":"pyasn1/pyasn1","language":"Python","parent":"etingof/pyasn1","query":"pyasn1/pyasn1"}
{"archived":false,"fork":false,"full_name":"pyca/pyopenssl","language":"Python","parent":null,"query":"pyca/pyopenssl"}
{"archived":false,"fork":false,"full_name":"pydantic/pydantic","language":"Python","parent":null,"query":"pydantic/pydantic"}
{"archived":false,"fork":false,"full_name":"pydata/patsy","language":"Python","parent":null,"query":"pydata/patsy"}
{"archived":false,"fork":false,"full_name":"pydata/xarray","language":"Python","parent":null,"query":"pydata/xarray"}
{"archived":false,"fork":false,"full_name":"pydicom/pydicom","language":"Python","parent":null,"query":"pydicom/pydicom"}
{"archived":false,"fork":false,"full_name":"pygments/pygments","language":"Python","parent":null,"query":"pygments/pygments"}
{"archived":false,"fork":false,"full_name":"pylint-dev/astroid","language":"Python","parent":null,"query":"pylint-dev/astroid"}
{"archived":false,"fork":false,"full_name":"pylint-dev/pylint","language":"Python","parent":null,"query":"pylint-dev/pylint"}
{"archived":false,"fork":false,"full_name":"pyparsing/pyparsing","language":"Python","parent":null,"query":"pyparsing/pyparsing"}
{"archived":false,"fork":false,"full_name":"pytest-dev/iniconfig","language":"Python","parent":null,"query":"pytest-dev/iniconfig"}
{"archived":false,"fork":false,"full_name":"pytest-dev/pytest","language":"Python","parent":null,"query":"pytest-dev/pytest"}
{"archived":false,"fork":false,"full_name":"python-hyper/h11","language":"Python","parent":null,"query":"python-hyper/h11"}
{"archived":false,"fork":false,"full_name":"python-jsonschema/jsonschema","language":"Python","parent":null,"query":"python-jsonschema/jsonschema"}
{"archived":false,"fork":false,"full_name":"python-openxml/python-docx","language":"Python","parent":null,"query":"python-openxml/python-docx"}
{"archived":false,"fork":false,"full_name":"python-trio/trio","language":"Python","parent":null,"query":"python-trio/trio"}
{"archived":false,"fork":false,"full_name":"python/mypy","language":"Python","parent":null,"query":"python/mypy"}
{"archived":false,"fork":false,"full_name":"pyupio/safety","language":"Python","parent":null,"query":"pyupio/safety"}
{"archived":false,"fork":false,"full_name":"pyutils/line_profiler","language":"Python","parent":null,"query":"pyutils/line_profiler"}
{"archived":false,"fork":false,"full_name":"qustavo/dotsql","language":"Go","parent":null,"query":"qustavo/dotsql"}
{"archived":false,"fork":false,"full_name":"r1chardj0n3s/parse","language":"Python","parent":null,"query":"r1chardj0n3s/parse"}
{"archived":false,"fork":false,"full_name":"raviqqe/muffet","language":"Go","parent":null,"query":"raviqqe/muffet"}
{"archived":false,"fork":false,"full_name":"rosedblabs/rosedb","language":"Go","parent":null,"query":"rosedblabs/rosedb"}
{"archived":false,"fork":false,"full_name":"rsalmei/alive-progress","language":"Python","parent":null,"query":"rsalmei/alive-progress"}
{"archived":false,"fork":false,"full_name":"rubik/radon","language":"Python","parent":null,"query":"rubik/radon"}
{"archived":true,"fork":false,"full_name":"rustedpy/result","language":"Python","parent":null,"query":"rustedpy/result"}
{"archived":false,"fork":false,"full_name":"scanny/python-pptx","language":"Python","parent":null,"query":"scanny/python-pptx"}
{"archived":false,"fork":false,"full_name":"scikit-learn/scikit-learn","language":"Python","parent":null,"query":"scikit-learn/scikit-learn"}
{"archived":false,"fork":false,"full_name":"scrapy/scrapy","language":"Python","parent":null,"query":"scrapy/scrapy"}
{"archived":false,"fork":false,"full_name":"seatgeek/thefuzz","language":"Python","parent":null,"query":"seatgeek/thefuzz"}
{"archived":false,"fork":false,"full_name":"qlustered/deepdiff","language":"Python","parent":null,"query":"seperman/deepdiff"}
{"archived":false,"fork":false,"full_name":"serde-rs/json","language":"Rust","parent":null,"query":"serde-rs/json"}
{"archived":false,"fork":false,"full_name":"skeema/skeema","language":"Go","parent":null,"query":"skeema/skeema"}
{"archived":false,"fork":false,"full_name":"sloria/environs","language":"Python","parent":null,"query":"sloria/environs"}
{"archived":false,"fork":false,"full_name":"spf13/afero","language":"Go","parent":null,"query":"spf13/afero"}
{"archived":false,"fork":false,"full_name":"spf13/cobra","language":"Go","parent":null,"query":"spf13/cobra"}
{"archived":false,"fork":true,"full_name":"spf13/pflag","language":"Go","parent":"ogier/pflag","query":"spf13/pflag"}
{"archived":false,"fork":false,"full_name":"sphinx-doc/sphinx","language":"Python","parent":null,"query":"sphinx-doc/sphinx"}
{"archived":false,"fork":false,"full_name":"spulec/freezegun","language":"Python","parent":null,"query":"spulec/freezegun"}
{"archived":false,"fork":false,"full_name":"sqlfluff/sqlfluff","language":"Python","parent":null,"query":"sqlfluff/sqlfluff"}
{"archived":false,"fork":false,"full_name":"stanfordnlp/dspy","language":"Python","parent":null,"query":"stanfordnlp/dspy"}
{"archived":false,"fork":false,"full_name":"stanfordnlp/string2string","language":"Jupyter Notebook","parent":null,"query":"stanfordnlp/string2string"}
{"archived":false,"fork":false,"full_name":"sunpy/sunpy","language":"Python","parent":null,"query":"sunpy/sunpy"}
{"archived":false,"fork":false,"full_name":"sympy/sympy","language":"Python","parent":null,"query":"sympy/sympy"}
{"archived":false,"fork":false,"full_name":"termcolor/termcolor","language":"Python","parent":null,"query":"termcolor/termcolor"}
{"archived":false,"fork":false,"full_name":"theskumar/python-dotenv","language":"Python","parent":null,"query":"theskumar/python-dotenv"}
{"archived":false,"fork":false,"full_name":"tidwall/buntdb","language":"Go","parent":null,"query":"tidwall/buntdb"}
{"archived":false,"fork":false,"full_name":"tkrajina/gpxpy","language":"Python","parent":null,"query":"tkrajina/gpxpy"}
{"archived":false,"fork":false,"full_name":"tobymao/sqlglot","language":"Python","parent":null,"query":"tobymao/sqlglot"}
{"archived":false,"fork":false,"full_name":"tomarrell/wrapcheck","language":"Go","parent":null,"query":"tomarrell/wrapcheck"}
{"archived":false,"fork":false,"full_name":"tornadoweb/tornado","language":"Python","parent":null,"query":"tornadoweb/tornado"}
{"archived":false,"fork":false,"full_name":"tox-dev/pipdeptree","language":"Rust","parent":null,"query":"tox-dev/pipdeptree"}
{"archived":false,"fork":false,"full_name":"tweepy/tweepy","language":"Python","parent":null,"query":"tweepy/tweepy"}
{"archived":false,"fork":false,"full_name":"tylertreat/BoomFilters","language":"Go","parent":null,"query":"tylertreat/BoomFilters"}
{"archived":false,"fork":false,"full_name":"un33k/python-slugify","language":"Python","parent":null,"query":"un33k/python-slugify"}
{"archived":false,"fork":false,"full_name":"vbauerster/mpb","language":"Go","parent":null,"query":"vbauerster/mpb"}
{"archived":false,"fork":false,"full_name":"vi3k6i5/flashtext","language":"Python","parent":null,"query":"vi3k6i5/flashtext"}
{"archived":false,"fork":false,"full_name":"viccon/sturdyc","language":"Go","parent":null,"query":"viccon/sturdyc"}
{"archived":false,"fork":false,"full_name":"weaveworks/grafanalib","language":"Python","parent":null,"query":"weaveworks/grafanalib"}


==> repair_pool/outputs/owner_mapping.csv <==
source,canonical_repo,canonical_owner,github_repo,repo_language,dataset_repo
swe_gym,Project-MONAI/MONAI,Project-MONAI,Project-MONAI/MONAI,Python,Project-MONAI/MONAI
swe_gym,bokeh/bokeh,bokeh,bokeh/bokeh,Python,bokeh/bokeh
swe_gym,conan-io/conan,conan-io,conan-io/conan,Python,conan-io/conan
swe_gym,dask/dask,dask,dask/dask,Python,dask/dask
swe_gym,facebookresearch/hydra,facebookresearch,hydra-ecosystem/hydra,Python,facebookresearch/hydra
swe_gym,getmoto/moto,getmoto,getmoto/moto,Python,getmoto/moto
swe_gym,iterative/dvc,iterative,treeverse/dvc,Python,iterative/dvc
swe_gym,modin-project/modin,modin-project,modin-project/modin,Python,modin-project/modin
swe_gym,pandas-dev/pandas,pandas-dev,pandas-dev/pandas,Python,pandas-dev/pandas
swe_gym,pydantic/pydantic,pydantic,pydantic/pydantic,Python,pydantic/pydantic
swe_gym,python/mypy,python,python/mypy,Python,python/mypy
swe_smith,Cog-Creators/Red-DiscordBot,Cog-Creators,Cog-Creators/Red-DiscordBot,Python,swesmith/Cog-Creators__Red-DiscordBot.33e0eac7
swe_smith,ContentSquare/chproxy,ContentSquare,ContentSquare/chproxy,Go,swesmith/ContentSquare__chproxy.a9364c8b
swe_smith,HDT3213/godis,HDT3213,HDT3213/godis,Go,swesmith/HDT3213__godis.8a81b911
swe_smith,HDT3213/rdb,HDT3213,HDT3213/rdb,Go,swesmith/HDT3213__rdb.087190b9
swe_smith,HIPS/autograd,HIPS,HIPS/autograd,Python,swesmith/HIPS__autograd.ac044f0d
swe_smith,Instagram/MonkeyType,Instagram,Instagram/MonkeyType,Python,swesmith/Instagram__MonkeyType.70c3acf6
swe_smith,Knio/dominate,Knio,Knio/dominate,Python,swesmith/Knio__dominate.9082227e
swe_smith,Masterminds/squirrel,Masterminds,Masterminds/squirrel,Go,swesmith/Masterminds__squirrel.1ded5784
swe_smith,Mimino666/langdetect,Mimino666,Mimino666/langdetect,Python,swesmith/Mimino666__langdetect.a1598f1a
swe_smith,Project-MONAI/MONAI,Project-MONAI,Project-MONAI/MONAI,Python,swesmith/Project-MONAI__MONAI.a09c1f08
swe_smith,PyCQA/flake8,PyCQA,PyCQA/flake8,Python,swesmith/PyCQA__flake8.cf1542ce
swe_smith,RoaringBitmap/roaring,RoaringBitmap,RoaringBitmap/roaring,Go,swesmith/RoaringBitmap__roaring.09c46a0a
swe_smith,Suor/funcy,Suor,Suor/funcy,Python,swesmith/Suor__funcy.207a7810
swe_smith,VictoriaMetrics/fastcache,VictoriaMetrics,VictoriaMetrics/fastcache,Go,swesmith/VictoriaMetrics__fastcache.b7ccf30b
swe_smith,VinGarcia/ksql,VinGarcia,VinGarcia/ksql,Go,swesmith/VinGarcia__ksql.dadb4199
swe_smith,Workiva/go-datastructures,Workiva,Workiva/go-datastructures,Go,swesmith/Workiva__go-datastructures.18d77378
swe_smith,adrienverge/yamllint,adrienverge,adrienverge/yamllint,Python,swesmith/adrienverge__yamllint.8513d9b9
swe_smith,agronholm/exceptiongroup,agronholm,agronholm/exceptiongroup,Python,swesmith/agronholm__exceptiongroup.0b4f4937
swe_smith,agronholm/typeguard,agronholm,agronholm/typeguard,Python,swesmith/agronholm__typeguard.b6a7e438
swe_smith,aio-libs/async-timeout,aio-libs,aio-libs-abandoned/async-timeout,Python,swesmith/aio-libs__async-timeout.d0baa9f1
swe_smith,akrylysov/pogreb,akrylysov,akrylysov/pogreb,Go,swesmith/akrylysov__pogreb.76e9512d
swe_smith,alanjds/drf-nested-routers,alanjds,alanjds/drf-nested-routers,Python,swesmith/alanjds__drf-nested-routers.6144169d
swe_smith,alecthomas/voluptuous,alecthomas,alecthomas/voluptuous,Python,swesmith/alecthomas__voluptuous.a7a55f83
swe_smith,allegro/bigcache,allegro,allegro/bigcache,Go,swesmith/allegro__bigcache.5aa251c4
swe_smith,amueller/word_cloud,amueller,amueller/word_cloud,Python,swesmith/amueller__word_cloud.ec24191c
swe_smith,andialbrecht/sqlparse,andialbrecht,andialbrecht/sqlparse,Python,swesmith/andialbrecht__sqlparse.e57923b3
swe_smith,antchfx/xpath,antchfx,antchfx/xpath,Go,swesmith/antchfx__xpath.8d50c252
swe_smith,antonmedv/fx,antonmedv,antonmedv/fx,Go,swesmith/antonmedv__fx.1ab8a99b
swe_smith,ariga/atlas,ariga,ariga/atlas,Go,swesmith/ariga__atlas.1afaaba2
swe_smith,arp242/goatcounter,arp242,arp242/goatcounter,Go,swesmith/arp242__goatcounter.854b1dd2
swe_smith,arrow-py/arrow,arrow-py,arrow-py/arrow,Python,swesmith/arrow-py__arrow.1d70d009
swe_smith,benoitc/gunicorn,benoitc,benoitc/gunicorn,Python,swesmith/benoitc__gunicorn.bacbf8aa
swe_smith,bits-and-blooms/bitset,bits-and-blooms,bits-and-blooms/bitset,Go,swesmith/bits-and-blooms__bitset.167865a2
swe_smith,blevesearch/bleve,blevesearch,blevesearch/bleve,Go,swesmith/blevesearch__bleve.f2876b5e
swe_smith,bluele/gcache,bluele,bluele/gcache,Go,swesmith/bluele__gcache.d8b7e051
swe_smith,bojanz/address,bojanz,bojanz/address,Go,swesmith/bojanz__address.ec203a4f
swe_smith,borntyping/python-colorlog,borntyping,borntyping/python-colorlog,Python,swesmith/borntyping__python-colorlog.dfa10f59
swe_smith,bottlepy/bottle,bottlepy,bottlepy/bottle,Python,swesmith/bottlepy__bottle.a8dfef30
swe_smith,buriy/python-readability,buriy,buriy/python-readability,Python,swesmith/buriy__python-readability.40256f40
swe_smith,burnash/gspread,burnash,burnash/gspread,Python,swesmith/burnash__gspread.a8be3b96
swe_smith,bytedance/sonic,bytedance,bytedance/sonic,Go,swesmith/bytedance__sonic.de4f017f
swe_smith,c-bata/go-prompt,c-bata,c-bata/go-prompt,Go,swesmith/c-bata__go-prompt.82a91227
swe_smith,caarlos0/env,caarlos0,caarlos0/env,Go,swesmith/caarlos0__env.56a09d29
swe_smith,caddyserver/caddy,caddyserver,caddyserver/caddy,Go,swesmith/caddyserver__caddy.77dd12cc
swe_smith,cantools/cantools,cantools,cantools/cantools,Python,swesmith/cantools__cantools.0c6a7871
swe_smith,chardet/chardet,chardet,chardet/chardet,Python,swesmith/chardet__chardet.9630f238
swe_smith,charmbracelet/bubbletea,charmbracelet,charmbracelet/bubbletea,Go,swesmith/charmbracelet__bubbletea.ca9473b2
swe_smith,cknd/stackprinter,cknd,cknd/stackprinter,Python,swesmith/cknd__stackprinter.219fcc52
swe_smith,cloudpipe/cloudpickle,cloudpipe,cloudpipe/cloudpickle,Python,swesmith/cloudpipe__cloudpickle.6220b0ce
swe_smith,conan-io/conan,conan-io,conan-io/conan,Python,swesmith/conan-io__conan.86f29e13
swe_smith,cookiecutter/cookiecutter,cookiecutter,cookiecutter/cookiecutter,Python,swesmith/cookiecutter__cookiecutter.b4451231
swe_smith,cool-RR/PySnooper,cool-RR,cool-RR/PySnooper,Python,swesmith/cool-RR__PySnooper.57472b46
swe_smith,couchbase/moss,couchbase,couchbase/moss,Go,swesmith/couchbase__moss.bf10bab2
swe_smith,cweill/gotests,cweill,cweill/gotests,Go,swesmith/cweill__gotests.16a93f6e
swe_smith,dask/dask,dask,dask/dask,Python,swesmith/dask__dask.5f61e423
swe_smith,datamade/usaddress,datamade,datamade/usaddress,Python,swesmith/datamade__usaddress.a42a8f0c
swe_smith,davidhalter/parso,davidhalter,davidhalter/parso,Python,swesmith/davidhalter__parso.338a5760
swe_smith,dbader/schedule,dbader,dbader/schedule,Python,swesmith/dbader__schedule.82a43db1
swe_smith,deckarep/golang-set,deckarep,deckarep/golang-set,Go,swesmith/deckarep__golang-set.9480c3eb
swe_smith,denisenkom/go-mssqldb,denisenkom,denisenkom/go-mssqldb,Go,swesmith/denisenkom__go-mssqldb.103f0369
swe_smith,derekparker/trie,derekparker,derekparker/trie,Go,swesmith/derekparker__trie.4095f8e3
swe_smith,dimfeld/httptreemux,dimfeld,dimfeld/httptreemux,Go,swesmith/dimfeld__httptreemux.53a6a099
swe_smith,django-money/django-money,django-money,django-money/django-money,Python,swesmith/django-money__django-money.835c1ab8
swe_smith,django/channels,django,django/channels,Python,swesmith/django__channels.a144b4b8
swe_smith,django/daphne,django,django/daphne,Python,swesmith/django__daphne.32ac73e1
swe_smith,doctrine/dbal,doctrine,doctrine/dbal,PHP,swesmith/doctrine__dbal.acb68b38
swe_smith,doug-martin/goqu,doug-martin,doug-martin/goqu,Go,swesmith/doug-martin__goqu.21b6e6d1
swe_smith,emirpasic/gods,emirpasic,emirpasic/gods,Go,swesmith/emirpasic__gods.1d83d5ae
swe_smith,encode/starlette,encode,Kludex/starlette,Python,swesmith/encode__starlette.db5063c2
swe_smith,erikrose/parsimonious,erikrose,erikrose/parsimonious,Python,swesmith/erikrose__parsimonious.0d3f5f93
swe_smith,facebookresearch/fvcore,facebookresearch,facebookresearch/fvcore,Python,swesmith/facebookresearch__fvcore.a491d5b9
swe_smith,facebookresearch/hydra,facebookresearch,hydra-ecosystem/hydra,Python,swesmith/facebookresearch__hydra.0f03eb60
swe_smith,facelessuser/soupsieve,facelessuser,facelessuser/soupsieve,Python,swesmith/facelessuser__soupsieve.a8080d97
swe_smith,fatedier/frp,fatedier,fatedier/frp,Go,swesmith/fatedier__frp.61330d4d
swe_smith,gawel/pyquery,gawel,gawel/pyquery,Python,swesmith/gawel__pyquery.811cd048
swe_smith,getmoto/moto,getmoto,getmoto/moto,Python,swesmith/getmoto__moto.694ce1f4
swe_smith,getnikola/nikola,getnikola,getnikola/nikola,Python,swesmith/getnikola__nikola.0f4c230e
swe_smith,gin-gonic/gin,gin-gonic,gin-gonic/gin,Go,swesmith/gin-gonic__gin.3c12d2a8
swe_smith,go-chi/chi,go-chi,go-chi/chi,Go,swesmith/go-chi__chi.23c395f8
swe_smith,go-critic/go-critic,go-critic,go-critic/go-critic,Go,swesmith/go-critic__go-critic.db2ec6f4
swe_smith,go-gorm/gorm,go-gorm,go-gorm/gorm,Go,swesmith/go-gorm__gorm.1e8baf54
swe_smith,go-gota/gota,go-gota,go-gota/gota,Go,swesmith/go-gota__gota.f7054095
swe_smith,go-ini/ini,go-ini,go-ini/ini,Go,swesmith/go-ini__ini.b2f570e5
swe_smith,go-sql-driver/mysql,go-sql-driver,go-sql-driver/mysql,Go,swesmith/go-sql-driver__mysql.76c00e35
swe_smith,go-zoo/bone,go-zoo,go-zoo/bone,Go,swesmith/go-zoo__bone.31c3a0bb
swe_smith,godror/godror,godror,godror/godror,Go,swesmith/godror__godror.cc3b65ef
swe_smith,golang/groupcache,golang,golang/groupcache,Go,swesmith/golang__groupcache.2c02b820
swe_smith,google/gson,google,google/gson,Java,swesmith/google__gson.dd2fe59c
swe_smith,google/textfsm,google,google/textfsm,Python,swesmith/google__textfsm.c31b6007
swe_smith,gookit/color,gookit,gookit/color,Go,swesmith/gookit__color.5a495618
swe_smith,gosuri/uiprogress,gosuri,gosuri/uiprogress,Go,swesmith/gosuri__uiprogress.484b9f69
swe_smith,graphql-python/graphene,graphql-python,graphql-python/graphene,Python,swesmith/graphql-python__graphene.82903263
swe_smith,gruns/furl,gruns,gruns/furl,Python,swesmith/gruns__furl.da386f68
swe_smith,gruns/icecream,gruns,gruns/icecream,Python,swesmith/gruns__icecream.f76fef56
swe_smith,gweis/isodate,gweis,gweis/isodate,Python,swesmith/gweis__isodate.17cb25eb
swe_smith,hamba/avro,hamba,hamba/avro,Go,swesmith/hamba__avro.ec06b38c
swe_smith,hjson/hjson-go,hjson,hjson/hjson-go,Go,swesmith/hjson__hjson-go.f3219653
swe_smith,hukkin/tomli,hukkin,hukkin/tomli,Python,swesmith/hukkin__tomli.443a0c1b
swe_smith,hypermodeinc/ristretto,hypermodeinc,dgraph-io/ristretto,Go,swesmith/hypermodeinc__ristretto.da570116
swe_smith,incu6us/goimports-reviser,incu6us,incu6us/goimports-reviser,Go,swesmith/incu6us__goimports-reviser.fb560c58
swe_smith,iterative/dvc,iterative,treeverse/dvc,Python,swesmith/iterative__dvc.1d6ea681
swe_smith,jaraco/inflect,jaraco,jaraco/inflect,Python,swesmith/jaraco__inflect.c079a96a
swe_smith,jawah/charset_normalizer,jawah,jawah/charset_normalizer,Python,swesmith/jawah__charset_normalizer.1fdd6463
swe_smith,jd/tenacity,jd,jd/tenacity,Python,swesmith/jd__tenacity.0d40e76f
swe_smith,jellydator/ttlcache,jellydator,jellydator/ttlcache,Go,swesmith/jellydator__ttlcache.7145e12e
swe_smith,jessevdk/go-flags,jessevdk,jessevdk/go-flags,Go,swesmith/jessevdk__go-flags.8eae68f0
swe_smith,jf-tech/omniparser,jf-tech,jf-tech/omniparser,Go,swesmith/jf-tech__omniparser.d4371ab7
swe_smith,john-kurkowski/tldextract,john-kurkowski,john-kurkowski/tldextract,Python,swesmith/john-kurkowski__tldextract.3d1bf184
swe_smith,joho/godotenv,joho,joho/godotenv,Go,swesmith/joho__godotenv.3a7a1902
swe_smith,joke2k/faker,joke2k,joke2k/faker,Python,swesmith/joke2k__faker.8b401a7d
swe_smith,jsvine/pdfplumber,jsvine,jsvine/pdfplumber,Python,swesmith/jsvine__pdfplumber.02ff4313
swe_smith,julienschmidt/httprouter,julienschmidt,julienschmidt/httprouter,Go,swesmith/julienschmidt__httprouter.48401801
swe_smith,junegunn/fzf,junegunn,junegunn/fzf,Go,swesmith/junegunn__fzf.976001e4
swe_smith,kayak/pypika,kayak,kayak/pypika,Python,swesmith/kayak__pypika.1c9646f0
swe_smith,keleshev/schema,keleshev,keleshev/schema,Python,swesmith/keleshev__schema.24a30457
swe_smith,kennethreitz/records,kennethreitz,kennethreitz/records,Python,swesmith/kennethreitz__records.5941ab27
swe_smith,kisielk/errcheck,kisielk,kisielk/errcheck,Go,swesmith/kisielk__errcheck.dacab891
swe_smith,krotik/eliasdb,krotik,krotik/eliasdb,Go,swesmith/krotik__eliasdb.88a1da66
swe_smith,kurtmckee/feedparser,kurtmckee,kurtmckee/feedparser,Python,swesmith/kurtmckee__feedparser.cad965a3
swe_smith,kyoh86/richgo,kyoh86,kyoh86/richgo,Go,swesmith/kyoh86__richgo.98af5f3a
swe_smith,labstack/echo,labstack,labstack/echo,Go,swesmith/labstack__echo.98ca08e7
swe_smith,ledisdb/ledisdb,ledisdb,ledisdb/ledisdb,Go,swesmith/ledisdb__ledisdb.d35789ec
swe_smith,leekchan/accounting,leekchan,leekchan/accounting,Go,swesmith/leekchan__accounting.2e091173
swe_smith,lepture/mistune,lepture,lepture/mistune,Python,swesmith/lepture__mistune.bf54ef67
swe_smith,life4/textdistance,life4,life4/textdistance,Python,swesmith/life4__textdistance.c3aca916
swe_smith,lincolnloop/python-qrcode,lincolnloop,lincolnloop/python-qrcode,Python,swesmith/lincolnloop__python-qrcode.456b01d4
swe_smith,lqs/sqlingo,lqs,lqs/sqlingo,Go,swesmith/lqs__sqlingo.ed36ef03
swe_smith,luozhouyang/python-string-similarity,luozhouyang,luozhouyang/python-string-similarity,Python,swesmith/luozhouyang__python-string-similarity.115acaac
swe_smith,madzak/python-json-logger,madzak,madzak/python-json-logger,Python,swesmith/madzak__python-json-logger.5f85723f
swe_smith,mahmoud/boltons,mahmoud,mahmoud/boltons,Python,swesmith/mahmoud__boltons.3bfcfdd0
swe_smith,mahmoud/glom,mahmoud,mahmoud/glom,Python,swesmith/mahmoud__glom.fb3c4e76
swe_smith,markedjs/marked,markedjs,markedjs/marked,JavaScript,swesmith/markedjs__marked.dbf29d91
swe_smith,marshmallow-code/apispec,marshmallow-code,marshmallow-code/apispec,Python,swesmith/marshmallow-code__apispec.8b421526
swe_smith,marshmallow-code/marshmallow,marshmallow-code,marshmallow-code/marshmallow,Python,swesmith/marshmallow-code__marshmallow.9716fc62
swe_smith,marshmallow-code/webargs,marshmallow-code,marshmallow-code/webargs,Python,swesmith/marshmallow-code__webargs.dbde72fe
swe_smith,martinblech/xmltodict,martinblech,martinblech/xmltodict,Python,swesmith/martinblech__xmltodict.0952f382
swe_smith,matthewwithanm/python-markdownify,matthewwithanm,matthewwithanm/python-markdownify,Python,swesmith/matthewwithanm__python-markdownify.6258f5c3
swe_smith,mattn/go-sqlite3,mattn,mattn/go-sqlite3,Go,swesmith/mattn__go-sqlite3.f76bae4b
swe_smith,maypok86/otter,maypok86,maypok86/otter,Go,swesmith/maypok86__otter.20ae57f9
swe_smith,mewwts/addict,mewwts,mewwts/addict,Python,swesmith/mewwts__addict.75284f95
swe_smith,mgechev/revive,mgechev,revive-lint/revive,Go,swesmith/mgechev__revive.03e81029
swe_smith,mibk/dupl,mibk,mibk/dupl,Go,swesmith/mibk__dupl.1bf052b6
swe_smith,mido/mido,mido,mido/mido,Python,swesmith/mido__mido.a0158ff9
swe_smith,modin-project/modin,modin-project,modin-project/modin,Python,swesmith/modin-project__modin.8c7799fd
swe_smith,mozilla/bleach,mozilla,mozilla/bleach,Python,swesmith/mozilla__bleach.73871d76
swe_smith,mozillazg/python-pinyin,mozillazg,mozillazg/python-pinyin,Python,swesmith/mozillazg__python-pinyin.e42dede5
swe_smith,msiemens/tinydb,msiemens,msiemens/tinydb,Python,swesmith/msiemens__tinydb.10644a0e
swe_smith,muesli/cache2go,muesli,muesli/cache2go,Go,swesmith/muesli__cache2go.518229cd
swe_smith,nalgeon/redka,nalgeon,nalgeon/redka,Go,swesmith/nalgeon__redka.7c532df9
swe_smith,nats-io/nats-server,nats-io,nats-io/nats-server,Go,swesmith/nats-io__nats-server.2ee2e24c
swe_smith,nikepan/clickhouse-bulk,nikepan,nikepan/clickhouse-bulk,Go,swesmith/nikepan__clickhouse-bulk.cdc261cb
swe_smith,oauthlib/oauthlib,oauthlib,oauthlib/oauthlib,Python,swesmith/oauthlib__oauthlib.1fd52536
swe_smith,pallets/click,pallets,pallets/click,Python,swesmith/pallets__click.fde47b4b
swe_smith,pallets/jinja,pallets,pallets/jinja,Python,swesmith/pallets__jinja.ada0a9a6
swe_smith,pallets/markupsafe,pallets,pallets/markupsafe,Python,swesmith/pallets__markupsafe.620c06c9
swe_smith,pandas-dev/pandas,pandas-dev,pandas-dev/pandas,Python,swesmith/pandas-dev__pandas.95280573
swe_smith,paramiko/paramiko,paramiko,paramiko/paramiko,Python,swesmith/paramiko__paramiko.23f92003
swe_smith,pdfminer/pdfminer.six,pdfminer,pdfminer/pdfminer.six,Python,swesmith/pdfminer__pdfminer.six.1a8bd2f7
swe_smith,peterbourgon/diskv,peterbourgon,peterbourgon/diskv,Go,swesmith/peterbourgon__diskv.25663860
swe_smith,peterh/liner,peterh,peterh/liner,Go,swesmith/peterh__liner.58a15878
swe_smith,pexpect/ptyprocess,pexpect,pexpect/ptyprocess,Python,swesmith/pexpect__ptyprocess.1067dbda
swe_smith,plar/go-adaptive-radix-tree,plar,plar/go-adaptive-radix-tree,Go,swesmith/plar__go-adaptive-radix-tree.63c2eff3
swe_smith,pndurette/gTTS,pndurette,pndurette/gTTS,Python,swesmith/pndurette__gTTS.dbcda4f3
swe_smith,presmihaylov/todocheck,presmihaylov,presmihaylov/todocheck,Go,swesmith/presmihaylov__todocheck.f0fae9b5
swe_smith,prest/prest,prest,prest/prest,Go,swesmith/prest__prest.c54ddd30
swe_smith,prettytable/prettytable,prettytable,prettytable/prettytable,Python,swesmith/prettytable__prettytable.ca90b055
swe_smith,psampaz/go-mod-outdated,psampaz,psampaz/go-mod-outdated,Go,swesmith/psampaz__go-mod-outdated.bb79367d
swe_smith,pudo/dataset,pudo,pudo/dataset,Python,swesmith/pudo__dataset.5c2dc8d3
swe_smith,pwaller/pyfiglet,pwaller,pwaller/pyfiglet,Python,swesmith/pwaller__pyfiglet.f8c5f35b
swe_smith,pyasn1/pyasn1,pyasn1,pyasn1/pyasn1,Python,swesmith/pyasn1__pyasn1.0f07d724
swe_smith,pyca/pyopenssl,pyca,pyca/pyopenssl,Python,swesmith/pyca__pyopenssl.04766a49
swe_smith,pydantic/pydantic,pydantic,pydantic/pydantic,Python,swesmith/pydantic__pydantic.acb0f10f
swe_smith,pydata/patsy,pydata,pydata/patsy,Python,swesmith/pydata__patsy.a5d16484
swe_smith,pydicom/pydicom,pydicom,pydicom/pydicom,Python,swesmith/pydicom__pydicom.7d361b3d
swe_smith,pygments/pygments,pygments,pygments/pygments,Python,swesmith/pygments__pygments.27649ebb
swe_smith,pylint-dev/astroid,pylint-dev,pylint-dev/astroid,Python,swesmith/pylint-dev__astroid.b114f6b5
swe_smith,pyparsing/pyparsing,pyparsing,pyparsing/pyparsing,Python,swesmith/pyparsing__pyparsing.533adf47
swe_smith,pytest-dev/iniconfig,pytest-dev,pytest-dev/iniconfig,Python,swesmith/pytest-dev__iniconfig.16793ead
swe_smith,python-hyper/h11,python-hyper,python-hyper/h11,Python,swesmith/python-hyper__h11.bed0dd4a
swe_smith,python-jsonschema/jsonschema,python-jsonschema,python-jsonschema/jsonschema,Python,swesmith/python-jsonschema__jsonschema.93e0caa5
swe_smith,python-openxml/python-docx,python-openxml,python-openxml/python-docx,Python,swesmith/python-openxml__python-docx.0cf6d71f
swe_smith,python-trio/trio,python-trio,python-trio/trio,Python,swesmith/python-trio__trio.cfbbe2c1
swe_smith,python/mypy,python,python/mypy,Python,swesmith/python__mypy.e93f06ce
swe_smith,pyupio/safety,pyupio,pyupio/safety,Python,swesmith/pyupio__safety.7654596b
swe_smith,pyutils/line_profiler,pyutils,pyutils/line_profiler,Python,swesmith/pyutils__line_profiler.a646bf0f
swe_smith,qustavo/dotsql,qustavo,qustavo/dotsql,Go,swesmith/qustavo__dotsql.5d06b890
swe_smith,r1chardj0n3s/parse,r1chardj0n3s,r1chardj0n3s/parse,Python,swesmith/r1chardj0n3s__parse.30da9e4f
swe_smith,raviqqe/muffet,raviqqe,raviqqe/muffet,Go,swesmith/raviqqe__muffet.430e6937
swe_smith,rosedblabs/rosedb,rosedblabs,rosedblabs/rosedb,Go,swesmith/rosedblabs__rosedb.4af513fe
swe_smith,rsalmei/alive-progress,rsalmei,rsalmei/alive-progress,Python,swesmith/rsalmei__alive-progress.35853799
swe_smith,rubik/radon,rubik,rubik/radon,Python,swesmith/rubik__radon.54b88e58
swe_smith,rustedpy/result,rustedpy,rustedpy/result,Python,swesmith/rustedpy__result.0b855e1e
swe_smith,scanny/python-pptx,scanny,scanny/python-pptx,Python,swesmith/scanny__python-pptx.278b47b1
swe_smith,scrapy/scrapy,scrapy,scrapy/scrapy,Python,swesmith/scrapy__scrapy.35212ec5
swe_smith,seatgeek/thefuzz,seatgeek,seatgeek/thefuzz,Python,swesmith/seatgeek__thefuzz.8a05a3ee
swe_smith,seperman/deepdiff,seperman,qlustered/deepdiff,Python,swesmith/seperman__deepdiff.ed252022
swe_smith,serde-rs/json,serde-rs,serde-rs/json,Rust,swesmith/serde-rs__json.cd55b5a0
swe_smith,skeema/skeema,skeema,skeema/skeema,Go,swesmith/skeema__skeema.defb0097
swe_smith,sloria/environs,sloria,sloria/environs,Python,swesmith/sloria__environs.73c372df
swe_smith,spf13/afero,spf13,spf13/afero,Go,swesmith/spf13__afero.f5375068
swe_smith,spf13/cobra,spf13,spf13/cobra,Go,swesmith/spf13__cobra.6dec1ae2
swe_smith,spf13/pflag,spf13,spf13/pflag,Go,swesmith/spf13__pflag.1c62fb28
swe_smith,spulec/freezegun,spulec,spulec/freezegun,Python,swesmith/spulec__freezegun.5f171db0
swe_smith,sqlfluff/sqlfluff,sqlfluff,sqlfluff/sqlfluff,Python,swesmith/sqlfluff__sqlfluff.50a1c4b6
swe_smith,stanfordnlp/dspy,stanfordnlp,stanfordnlp/dspy,Python,swesmith/stanfordnlp__dspy.651a4c71
swe_smith,stanfordnlp/string2string,stanfordnlp,stanfordnlp/string2string,Python,swesmith/stanfordnlp__string2string.c4a72f59
swe_smith,sunpy/sunpy,sunpy,sunpy/sunpy,Python,swesmith/sunpy__sunpy.f8edfd5c
swe_smith,termcolor/termcolor,termcolor,termcolor/termcolor,Python,swesmith/termcolor__termcolor.3a42086f
swe_smith,theskumar/python-dotenv,theskumar,theskumar/python-dotenv,Python,swesmith/theskumar__python-dotenv.2b8635b7
swe_smith,tidwall/buntdb,tidwall,tidwall/buntdb,Go,swesmith/tidwall__buntdb.3daff4e1
swe_smith,tkrajina/gpxpy,tkrajina,tkrajina/gpxpy,Python,swesmith/tkrajina__gpxpy.09fc46b3
swe_smith,tobymao/sqlglot,tobymao,tobymao/sqlglot,Python,swesmith/tobymao__sqlglot.036601ba
swe_smith,tomarrell/wrapcheck,tomarrell,tomarrell/wrapcheck,Go,swesmith/tomarrell__wrapcheck.486d5bbe
swe_smith,tornadoweb/tornado,tornadoweb,tornadoweb/tornado,Python,swesmith/tornadoweb__tornado.d5ac65c1
swe_smith,tox-dev/pipdeptree,tox-dev,tox-dev/pipdeptree,Python,swesmith/tox-dev__pipdeptree.c31b6418
swe_smith,tweepy/tweepy,tweepy,tweepy/tweepy,Python,swesmith/tweepy__tweepy.91a41c6e
swe_smith,tylertreat/BoomFilters,tylertreat,tylertreat/BoomFilters,Go,swesmith/tylertreat__BoomFilters.db654574
swe_smith,un33k/python-slugify,un33k,un33k/python-slugify,Python,swesmith/un33k__python-slugify.872b3750
swe_smith,vbauerster/mpb,vbauerster,vbauerster/mpb,Go,swesmith/vbauerster__mpb.d30b5606
swe_smith,vi3k6i5/flashtext,vi3k6i5,vi3k6i5/flashtext,Python,swesmith/vi3k6i5__flashtext.b316c7e9
swe_smith,viccon/sturdyc,viccon,viccon/sturdyc,Go,swesmith/viccon__sturdyc.97fc006b
swe_smith,weaveworks/grafanalib,weaveworks,weaveworks/grafanalib,Python,swesmith/weaveworks__grafanalib.5c3b17ed


==> repair_pool/outputs/partition_assignment.csv <==
group,partition,swe_gym,swe_smith
pandas-dev,controller_training,737,1716
scanny,indexer_training,0,1510
sqlfluff,controller_validation,0,1267
pygments,schedule_calibration,0,1177
cantools,static_selection,0,1122
python-openxml,controller_training,0,1107
pydicom,controller_training,0,1034
conan-io,indexer_training,75,931
seperman,controller_training,0,953
marshmallow-code,controller_validation,0,896
getmoto,indexer_training,343,449
stanfordnlp,controller_validation,0,789
tobymao,controller_training,0,775
sunpy,controller_training,0,740
paramiko,controller_training,0,731
python-trio,static_selection,0,727
pydantic,schedule_calibration,83,622
encode,controller_training,0,692
oauthlib,controller_validation,0,689
tkrajina,controller_training,0,671
pyasn1,controller_training,0,669
pdfminer,indexer_training,0,649
iterative,static_selection,225,417
davidhalter,indexer_training,0,605
mahmoud,schedule_calibration,0,537
facebookresearch,indexer_training,66,423
project-monai,controller_validation,374,107
kayak,controller_training,0,430
getnikola,controller_training,0,418
agronholm,controller_training,0,413
mozilla,controller_training,0,404
lepture,controller_training,0,386
benoitc,controller_training,0,366
bottlepy,indexer_training,0,366
kurtmckee,static_selection,0,338
dask,schedule_calibration,145,183
andialbrecht,schedule_calibration,0,323
tornadoweb,controller_training,0,309
tweepy,controller_training,0,302
rsalmei,controller_training,0,300
pyupio,indexer_training,0,294
arrow-py,indexer_training,0,294
lincolnloop,controller_training,0,287
python-jsonschema,static_selection,0,284
tox-dev,controller_training,0,282
graphql-python,indexer_training,0,271
suor,controller_training,0,261
jsvine,controller_validation,0,261
python,controller_training,257,0
life4,controller_validation,0,253
gawel,indexer_training,0,245
facelessuser,schedule_calibration,0,239
alecthomas,controller_validation,0,212
gruns,controller_validation,0,211
msiemens,static_selection,0,206
scrapy,controller_training,0,197
python-hyper,controller_training,0,195
mido,controller_training,0,194
cog-creators,controller_training,0,193
pyutils,controller_training,0,193
modin-project,controller_training,107,84
jawah,indexer_training,0,186
joke2k,indexer_training,0,179
rubik,static_selection,0,175
django-money,schedule_calibration,0,171
jd,controller_training,0,149
hips,controller_validation,0,147
mozillazg,controller_training,0,145
theskumar,indexer_training,0,140
pyparsing,controller_training,0,138
cknd,controller_validation,0,137
jaraco,indexer_training,0,133
adrienverge,controller_training,0,130
gweis,controller_training,0,125
weaveworks,schedule_calibration,0,122
mimino666,static_selection,0,117
cloudpipe,controller_training,0,114
spulec,controller_validation,0,107
pndurette,indexer_training,0,104
instagram,controller_training,0,95
erikrose,controller_training,0,95
burnash,controller_training,0,88
amueller,indexer_training,0,84
hukkin,controller_training,0,80
dbader,controller_validation,0,80
google,controller_training,0,78
prettytable,controller_training,0,78
r1chardj0n3s,indexer_training,0,77
keleshev,static_selection,0,77
pyca,static_selection,0,71
matthewwithanm,schedule_calibration,0,69
sloria,controller_validation,0,68
cookiecutter,schedule_calibration,0,67
rustedpy,indexer_training,0,57
luozhouyang,controller_validation,0,56
pudo,indexer_training,0,52
john-kurkowski,controller_training,0,50
vi3k6i5,controller_training,0,46
cool-rr,controller_training,0,44
knio,controller_training,0,42
buriy,controller_training,0,40
chardet,controller_training,0,38
madzak,controller_training,0,38
alanjds,controller_training,0,33
seatgeek,schedule_calibration,0,32
pexpect,controller_training,0,30
mewwts,indexer_training,0,29
borntyping,controller_validation,0,27
bokeh,static_selection,26,0
martinblech,indexer_training,0,19
aio-libs,controller_validation,0,19
un33k,schedule_calibration,0,18
termcolor,static_selection,0,16
pwaller,indexer_training,0,11
datamade,controller_training,0,8


==> repair_pool/outputs/partition_summary.json <==
{
 "seed": 20261007,
 "targets": {
  "indexer_training": 0.2,
  "schedule_calibration": 0.1,
  "static_selection": 0.1,
  "controller_training": 0.45,
  "controller_validation": 0.15
 },
 "objective": {
  "greedy": 0.002922,
  "final": 0.000602
 },
 "partitions": {
  "indexer_training": {
   "tasks": 7592,
   "share": 0.2,
   "repositories": 24,
   "owner_groups": 23,
   "swe_gym": {
    "tasks": 484,
    "share_of_source": 0.1985,
    "repositories": 3,
    "owner_groups": 3
   },
   "swe_smith": {
    "tasks": 7108,
    "share_of_source": 0.2001,
    "repositories": 24,
    "owner_groups": 23
   }
  },
  "schedule_calibration": {
   "tasks": 3788,
   "share": 0.0998,
   "repositories": 13,
   "owner_groups": 12,
   "swe_gym": {
    "tasks": 228,
    "share_of_source": 0.0935,
    "repositories": 2,
    "owner_groups": 2
   },
   "swe_smith": {
    "tasks": 3560,
    "share_of_source": 0.1002,
    "repositories": 13,
    "owner_groups": 12
   }
  },
  "static_selection": {
   "tasks": 3801,
   "share": 0.1001,
   "repositories": 12,
   "owner_groups": 12,
   "swe_gym": {
    "tasks": 251,
    "share_of_source": 0.103,
    "repositories": 2,
    "owner_groups": 2
   },
   "swe_smith": {
    "tasks": 3550,
    "share_of_source": 0.0999,
    "repositories": 11,
    "owner_groups": 11
   }
  },
  "controller_training": {
   "tasks": 17087,
   "share": 0.45,
   "repositories": 52,
   "owner_groups": 51,
   "swe_gym": {
    "tasks": 1101,
    "share_of_source": 0.4516,
    "repositories": 3,
    "owner_groups": 3
   },
   "swe_smith": {
    "tasks": 15986,
    "share_of_source": 0.4499,
    "repositories": 51,
    "owner_groups": 50
   }
  },
  "controller_validation": {
   "tasks": 5700,
   "share": 0.1501,
   "repositories": 21,
   "owner_groups": 17,
   "swe_gym": {
    "tasks": 374,
    "share_of_source": 0.1534,
    "repositories": 1,
    "owner_groups": 1
   },
   "swe_smith": {
    "tasks": 5326,
    "share_of_source": 0.1499,
    "repositories": 21,
    "owner_groups": 17
   }
  }
 },
 "disjoint": {
  "owner_groups": true,
  "repositories": true
 },
 "files": {
  "partition_assignment.csv": "f21b449ce6b13970fc35f2fc2f8b88730a5608b2533613c2ba6eba4e3a6dd965",
  "partition_manifest.csv": "cd7e13a7e71fb0231d2c186c149a1b00fed5d341c9ff5079817106628eade823"
 }
}

==> repair_pool/outputs/pool_summary.json <==
{
 "sources": {
  "swe_gym": 2438,
  "swe_smith": 59136
 },
 "exclusions_by_reason": {
  "swe_gym": {
   "verified_owner": 0,
   "historical_namespace": 0,
   "non_python": 0,
   "cross_source_duplicate": 0,
   "empty_issue": 0
  },
  "swe_smith": {
   "verified_owner": 4449,
   "historical_namespace": 488,
   "non_python": 8228,
   "cross_source_duplicate": 347,
   "empty_issue": 10094
  }
 },
 "excluded_repositories_by_reason": {
  "verified_owner": [
   "django/channels",
   "django/daphne",
   "pallets/click",
   "pallets/jinja",
   "pallets/markupsafe",
   "pydata/patsy",
   "pylint-dev/astroid",
   "pytest-dev/iniconfig"
  ],
  "historical_namespace": [
   "PyCQA/flake8",
   "kennethreitz/records"
  ]
 },
 "eligible": {
  "swe_gym": {
   "tasks": 2438,
   "repositories": 11,
   "owner_groups": 11
  },
  "swe_smith": {
   "tasks": 35530,
   "repositories": 120,
   "owner_groups": 113
  },
  "combined": {
   "tasks": 37968,
   "repositories": 122,
   "owner_groups": 115
  }
 },
 "files": {
  "eligible_manifest.csv": "03fcae40836a99375cbeb391db425b9ef49e3050cf9d0b83db97a570c56a858e",
  "exclusions.csv": "3f2f9cb550ea854ac2b666007ece6b0929ff41e8a2b94627038884c366ab1820",
  "owner_mapping.csv": "7457cf29629934122c497e563baf6e7650ed9a4085cc4b957c752ab473dc4026"
 },
 "container_qualification": "not run; reported separately from eligibility"
}

==> repair_pool/qualification/requirements_swe_gym.txt <==
aiohappyeyeballs==2.7.1
aiohttp==3.14.4
aiosignal==1.4.0
anyio==4.15.1
async-timeout==5.0.1
attrs==26.1.0
beautifulsoup4==4.15.0
certifi==2026.7.22
cfgv==3.5.0
chardet==7.6.0
charset-normalizer==3.5.2
click==8.5.0
datasets==5.1.0
dill==0.4.1
distlib==0.4.3
docker==7.2.0
exceptiongroup==1.3.1
fastcore==2.2.33
fastspec==0.2.5
fasttransport==0.0.4
filelock==4.0.12
frozenlist==1.8.0
fsspec==2026.7.0
ghapi==2.1.4
gitdb==4.0.12
GitPython==3.2.0
h11==0.16.0
hf-xet==1.7.0
httpcore2==2.13.1
httpx2==2.13.1
huggingface_hub==2.1.1
identify==2.6.20
idna==3.20
markdown-it-py==4.2.0
mdurl==0.1.2
multidict==6.9.1
multiprocess==0.70.19
nodeenv==1.11.0
numpy==2.2.6
packaging==26.3
pandas==2.3.3
platformdirs==4.12.3
pre_commit==4.6.2
propcache==0.5.4
pyarrow==25.0.1
Pygments==2.21.0
python-dateutil==2.9.0.post0
python-discovery==1.6.1
python-dotenv==1.2.4
pytz==2026.5
PyYAML==6.0.3
requests==2.34.2
rich==15.0.0
six==1.17.0
smmap==5.0.3
soupsieve==2.10
swebench @ git+https://github.com/SWE-Gym/SWE-Bench-Fork@242429c188fcfd06aad13fce9a54d450470bf0ac
tomli==2.4.1
tqdm==4.70.1
truststore==0.10.4
typing_extensions==4.16.0
tzdata==2026.5
unidiff==1.0.1
urllib3==2.8.0
virtualenv==21.14.5
xxhash==4.0.1
yarl==1.25.1


==> repair_pool/qualification/requirements_swe_smith.txt <==
aiohappyeyeballs==2.7.1
aiohttp==3.14.4
aiosignal==1.4.0
annotated-doc==0.0.5
anyio==4.15.1
astor==0.8.1
async-timeout==5.0.1
attrs==26.1.0
beautifulsoup4==4.15.0
cbor2==6.1.5
certifi==2026.7.22
cfgv==3.5.0
chardet==7.6.0
charset-normalizer==3.5.2
click==8.5.0
datasets==5.1.0
dill==0.4.1
distlib==0.4.3
docker==7.2.0
exceptiongroup==1.3.1
fastcore==1.14.5
filelock==4.0.12
frozenlist==1.8.0
fsspec==2026.7.0
ghapi==1.1.1
gitdb==4.0.12
GitPython==3.2.0
grpclib==0.4.9
h11==0.16.0
h2==4.4.1
hf-xet==1.7.0
hpack==4.2.0
httpcore2==2.13.1
httpx2==2.13.1
huggingface_hub==2.1.1
hyperframe==6.1.0
identify==2.6.20
idna==3.20
Jinja2==3.1.6
libcst==1.9.0
markdown-it-py==4.2.0
MarkupSafe==3.0.4
mdurl==0.1.2
modal==1.6.1
multidict==6.9.1
multiprocess==0.70.19
nodeenv==1.11.0
numpy==2.2.6
packaging==26.3
pandas==2.3.3
platformdirs==4.12.3
pre_commit==4.6.2
propcache==0.5.4
protobuf==7.36.2
pyarrow==25.0.1
Pygments==2.21.0
python-dateutil==2.9.0.post0
python-discovery==1.6.1
python-dotenv==1.2.4
pytz==2026.5
PyYAML==6.0.3
regex==2026.9.29
requests==2.34.2
rich==15.0.0
shellingham==1.5.4
six==1.17.0
smmap==5.0.3
soupsieve==2.10
swebench==4.1.0
swesmith==0.0.9
synchronicity==0.12.6
tenacity==9.1.4
tiktoken==0.14.0
toml==0.10.2
tomli==2.4.1
tqdm==4.70.1
truststore==0.10.4
typer==0.27.3
types-certifi==2021.10.8.3
types-toml==0.10.8.20260518
typing_extensions==4.16.0
tzdata==2026.5
unidiff==1.0.1
urllib3==2.8.0
virtualenv==21.14.5
watchfiles==1.3.0
xxhash==4.0.1
yarl==1.25.1


==> repair_pool/source_sha256.txt <==
f3a7cd934e8cc523b6053298d0abb2c82fd7db2b83f9f2ccba5944545aaa4eb1  gymlite/train.parquet
60569cea74bb281f7a5579467436a2bc1932c6e0c5f2f7fa0d084392abd9ad97  gym/train.parquet
c9078e71de617fcb1c6e2719b79f09890e93c3e88a61c5ee9cd7bb79850d714d  smith/train-00000.parquet
3e8af6d9125bfbc5835386e8f992f054de6cda6f57bf0cb7ac3a038f0e11502e  smith/train-00001.parquet
e17367bdd0fc87fe3bede13f64f0f74c79d71a61a90ff4b444b201ab21d50f5a  smith/train-00002.parquet
dc8d53b2452eb970fde590546a11f830afee293a7cb8a908ca2c6b93d9a445b4  smith/train-00003.parquet
b6e9c84aaf149e11a417bb25e66ffccf6f793596bbd6f706fb2ae5a88fd7b360  smith/train-00004.parquet
e9e3025562ae112f6fb80d53c83971e8d418b271641481ca8715881c9cb274f1  smith/train-00005.parquet
78dba1970cbd3c466466043e83ed1d0505b45e0e3f1cad0234d40cbbce6fedbd  smith/train-00006.parquet
27aa219993d814884296b4798a19bbf8ddbf636e3c0b47578cbaa1fb780a74c2  smith/train-00007.parquet
e3cd42eae5ba5e0543341cf1a4a3f5ea1b0647408883709c6ee5725d20b3ae73  smith/train-00008.parquet
74dcce80661ef5bbb700709f05e1b23f5934fbd9fece160201c6aa0a86aa9d61  smith/train-00009.parquet
360c6b5b058dd7404c874d5691482a9be86a77e889008a71a51f55eaee6d3086  smith/train-00010.parquet
a45b1fe4e2f0c8390b2b2938ac83e92ed5979000856808f3679c07812e9e6dcd  verified/test.parquet

